Negotiating Team Formation Using Deep Reinforcement Learning

When autonomous agents interact in the same environment, they must often cooperate to achieve their goals. One way for agents to cooperate effectively is to form a team, make a binding agreement on a joint plan, and execute it. However, when agents are self-interested, the gains from team formation must be allocated appropriately to incentivize agreement. Various approaches for multi-agent negotiation have been proposed, but typically only work for particular negotiation protocols. More general methods usually require human input or domain-specific data, and so do not scale. To address this, we propose a framework for training agents to negotiate and form teams using deep reinforcement learning. Importantly, our method makes no assumptions about the specific negotiation protocol, and is instead completely experience driven. We evaluate our approach on both non-spatial and spatially extended team-formation negotiation environments, demonstrating that our agents beat hand-crafted bots and reach negotiation outcomes consistent with fair solutions predicted by cooperative game theory. Additionally, we investigate how the physical location of agents influences negotiation outcomes.

==> letter-revision.txt <==
Dear Editor and Reviewers, 

We are pleased to submit a revised version of our paper "Negotiating Team Formation Using Deep Reinforcement Learning". 

We are glad that the reviewers agreed that the paper describes an interesting approach, and have carefully tried to address all of their very helpful comments. 

The key changes we have made are as follows: 
1) We have clarified all the points raised by the reviewers (see full list below).
2) We now fully discuss the connection between the Nash equilibrium and Shapley value based outcomes. In particular, see the new Section 4.6, "On the Relation Between the Shapley Value and Nash Equilibria in Our Negotiation Environment", pages 21-26, as well as the detailed comments below.
3) We examined the issue of stability and robustness. See in particular Section 4.2.1, titled "Robustness to Agent Architecture and Hyperparameter Choices", found in page 14 (see additional detailed changes listed below). 

We have of course also fixed the typos / phrasing errors - thanks for pointing these out! 

Please find a detailed list of responses to the reviews below. 

We thank you for your consideration, and look forward to your decision in due course. 

Best regards, 
Yoram Bachrach (on behalf of the authors). 




Detailed changes (original comments included):




Reviewer 1:

1. Authors should more clearly emphasize the contribution of this work in relation to the existing solutions in the literature, including supported simulation verification.

>> We have added a more detailed discussion of the contribution of this work in the context of existing work in Section 1 (now titled Introduction and Related Work). In particular, we have added a discussion of multi-agent simulation methods, and the differences between this work and existing such methods (see pages 2-3). In short, some work on multi-agent based simulation employs verification based techniques, whereas other work considers the relation between multi-agent simulation and game-theory based solutions; we fall in the second category. However, in contrast to much other work on game theory and multi-agent simulation, the key novelty of our work is comparing the behaviour of negotiating RL agents with solutions from *cooperative* game theory (as opposed to non-cooperative game theory). 


2. What is the main difficulty when applying proposed method? Authors should clearly state the limitations of the proposed method in practical applications.

>> Indeed, our approach has several key limitations, which we now more fully discuss in our conclusions (now titled "Conclusions, *Limitations* and Future Work", see pages 26-27). As we discuss  there, the key difficulty in our framework is relying on multi-agent reinforcement learning, which has large computational costs for training the agents, even for very restricted domains such as our simple environments. This might make our solution difficult to scale-up to environments where the environment simulation itself is computationally demanding. Another difficult is that as we discussed in Section 4.1.1 ("On the Choice of the Weight Distribution and Convergence"), multi-agent reinforcement learning may not converge at all, and even when it does it may exhibit a different behavior from game theoretic solutions. 


3. What kind of disturbances (or noises) was considered in the work? Authors should discuss on how the proposed method copes with non‐Gaussian noises, which are common in measurements in practical applications, as well as output constraints? It is known that in measurements there are rare, inconsistent observations with the largest part of population of observations, called outliers. The influence of outliers and output constraints on the nonlinear and real systems is best shown in the recent papers:
-Optimal experiment design for identification of ARX models with constrained output in non-Gaussian noise, Applied Mathematical Modelling
-Joint state and parameter robust estimation of stochastic nonlinear systems, International Journal of Robust and Nonlinear Control
-Robust identification of pneumatic servo actuators in the real situations, Forschung im Ingenieurwesen
The noise, which can be appeared in the measurements, can affect to convergence of the solution and its stability. In this sense, also due to generality, it is necessary to comment what would be changed in this case and make relation with the papers on this topic in Introduction section, and in that way, point out other contemporary approaches and possibilities.

>>> Thank you for these detailed comments, and the discussion of this related work. We have now added Section 4.1.1, titled "On the Choice of the Weight Distribution and Convergence" which contains a detailed discussion of these issues, and cites all of the previous work you have mentioned.
As we state there, we use a Gaussian distribution, since Weighted Voting Games (WVGs) with Gaussian weight models have been previously investigated in the literature on computational game theory. 
As we discuss in this section, the methods we propose in the paper work for other weight distributions as well, but the relative differences in player power, as measured by the Shapley value, may be quite different in such games. In particular, for certain distribution we are more likely to encounter outliers in terms of weights and Shapley values. The work you mention, and which we now cite, examines the influence of outliers and output constraints on the nonlinear and real systems under non-Gaussian noise models. 
We also explain that in  addition to the above methods for dealing with non-Gaussian noise, one could consider alternative agent learning algorithms.


4. Authors should clearly define what quantities must be specified to begin the algorithm.

>>> We now provide a detailed description of the inputs required to begin the algorithm/simulation in Section 3.3 (see pages 9-10). As we say there, we apply independent multi-agent reinforcement learning to train agents to negotiate in the Propose-Accept and Team-Patches environments. The required inputs to begin the simulations are the parameters of the underlying weighted voting games, which include the number of agents n, the agents weights w1,...,w_n and the threshold q for a successful coalition (see the Section on Weighted Voting Games). We further require the parameters of the specific environment (Propose-Accept or Team Patches), such as the locations of the agents patches (for Team Patches) and the number of reward units r (for Propose-Accept). Finally, the simulation depends on the hyperparameters of the learners (such as the learning rate alpha). 


5. Did the authors consider how many initial conditions affect the outcome?

>>> We now provide more details on how the initial conditions affect the outcome. As we discuss in Section 4.1, agents are trained on 500,000 games sampled from the distribution, and we examine t=200 pairs of agent groups (each resulting in one random run, where the initialization and training games all depend on a random seed). Further, we added Section 4.2.1 ("Robustness to Agent Architecture and Hyperparameter Choices"), which discusses how our results are robust with regard to hyperparameter choices and the agent's neural architecture (see more detailed discussion regarding your next point). 


6. How the optimal parameters are selected? It is well known that modelling of complex dynamic systems is very difficult. On the other side, metaheuristic algorithms (nature inspired) are very powerful for minimizing the objective function (e.g. due to high dimensionality, high nonlinearity, parameter interaction, presence of stochastic disturbances …). See the recent papers:
-A Nature Inspired Parameter Tuning Approach to Cascade Control for Hydraulically Driven Parallel Robot Platform, Journal of Optimization Theory and Applications
-Optimal cascade hydraulic control for a parallel robot platform by PSO, International Journal of Advanced Manufacturing Technology
-A nature inspired optimal control of pneumatic-driven parallel robot platform, Proceedings of the Institution of Mechanical Engineers, Part C: Journal of Mechanical Engineering Science
Contemporary trends include the use of metaheuristic algorithms (or nature inspired) in finding the optimal solutions. Research on applied metaheuristic algorithms in solving optimal problems is proved as very useful. In this sense, also due to generality, it is necessary to consider these recently published papers, comment what would be changed in this case and make relation with the papers on this topic in Introduction section, and in that way, point out other contemporary approaches and possibilities.

>>> Thank you for these detailed comments regarding the selection of optimal simulation parameters/hyperparameters. Indeed, our result depend on the hyperparameters used for the agent learning, and the neural network architecture used. 
We have added Section 4.2.1 ("Robustness to Agent Architecture and Hyperparameter Choices"), which discusses these issues. As we explain there, we obtain similar results when using different neural architectures, learning hyperparameters (e.g. learning rates and discounts). We have used a sweep over many parameter choices to decide on the parameters (and again, similar results are obtained for many parameter choices). 
We now discuss and cite the work you mention, explaining that these methods provide excellent tools for selecting such parameters (saving significant computational burden). 


7. Computational experience should be better explained.

>>> We now provide a more deailed discussion of the independent reinforcement learning computational experience and process in Section 3.3 ("Learning Agents", pages 9-10). As we explain there, independent multi-agent reinforcement learning is described in detail in various textbooks an papers (see, e.g. Michael L. Littman.  Markov games as a framework for multi-agent re-inforcement learning), so we only provide a brief description in the paper. As now fully discussed in Section 3.3, we maintain multiple independent reinforcement learning agents, each capturing a policy mapping observations regarding the state of the environment to an action to take. In each episode (single run of the game), each of the agents chooses actions based on their current policy: in every state, agents select actions based on partial observations of the true world state, each receiving their individual reward. This results in experience in the form of a trajectory representing a single episode (game) in the environment, consisting of the sequence of states the agent has observed, the action taken in that state, and the reward the agent achieved. Through their individual experiences interacting with one another in the environment, agents learn an appropriate behavior policy, using a reinforcement learning algorithm, which updates an agent's policy given the experience gathered (the trajectory). 




Reviewer 2:

In this paper the authors propose using multi-agent deep reinforcement learning for negotiation environments. They then look at the empirical connection between the learned agents' outcomes and the Shapley value from cooperative game theory. Negotiation environments are important to study, and have a number of real-world applications in addition to being interesting in themselves.
The authors do a good job of explaining the intuition behind Shapley values and the background section is good overall. I also appreciated the experiments investigating whether neural networks can learn Shapley values through supervised learning. I think this paper is one of the first to investigate multi-agent reinforcement learning in the context of negotiation environments, which is a very interesting direction, especially when combined with game theory. 

>>> Thank you for these comments. Indeed, our key contribution is studying how multi-agent reinforcement learning relates to the cooperative game theoretic solution of the Shapley value, which has been used to analyze the negotiation position of agents in forming teams. We now describe how we addressed your key concerns in this revision of the paper. 

- The entire paper rests on the assumption that Nash equilibrium outcomes of the competitive game will correspond to Shapley value-weighted outcomes. This isn't at all obvious to me, and needs to be investigated much further. For instance, if it were true, then it seems like the Shapley bot would be playing optimally, which doesn't seem to be happening. In the end of the paper the authors brush this aside by saying NE are PPAD complete. This is true, but it hasn't stopped us from calculating Nash Equilibrium for simple games. Are the authors saying that there is no way we could ever create a simple-enough competitive negotiation game where we could calculate the NE? I would be very interested in seeing if a calculated NE of a simple negotiation game would match up with the Shapley value in the cooperative theory (my guess is that it would be similar but different). Also, the authors could see how well their RL agents do against the NE solutions. Also unaddressed is why the
authors used multi-agent RL (which has very few theoretical results and is quite unstable) instead of trying to approximate a NE. The way I see it, there are two interesting threads here: the first is the correspondence between NE of the competitive game and the Shapley value in the cooperative game and the second is the correspondence between multi-agent RL and NE in multi-player games. This paper obscures this by combining RL and the Shapley value without sufficient motivation. It is not clear whether the contribution of this paper is a general method of finding approximate NE in negotiation or in connecting cooperative with competitive game theory.

>>> Thank you for this very important comment. Indeed, we did not intend to claim that computing Nash equilibria in any team formation negotiation game is hard, but rather to say that there are good reasons to think that it is hard to find a general "recipe" for solving any such game. 

We have added a new Section Section 4.6, "On the Relation Between the Shapley Value and Nash Equilibria in Our Negotiation Environment", in pages 21-26, which investigates this issue in detail. In this section we show how to solve for the Nash equilibrium of a version of our Propose-Accept environment where the total number of rounds is fixed (i.e. instead of having a probability p for continuing to the next round following a rejected proposal, we allow for at most T rounds, and a rejection on the last round results in all players getting zero reward). Our method for solving for a Nash equilibrium is based on backwards induction, where we examine the behavior of agents in the game in reverse order (from the last round to the first round). Our result "constructs" the policy for every node in the game tree, and thus cannot scale to larger environments (such as our Team Patches environment), and relies on having a fixed number of rounds (indeed, the Nash equilibrium depend on the specific number of rounds used). Hence, we view it as a rough indication for how rational players may behave in the game. 

As you suggest, we examine the correspondence between the Nash equilibrium we compute for the (fixed rounds) Propose-Accept environment and the Shapley value in the underlying cooperative weighted voting game. We show that, as you expected, the Nash equilibrium payoffs and the Shapley values are correlated, though not identical; in other words, the Nash equilibrium, Shapley values and results under multi-agent RL are all correlated with one another. As we explain in the new section, cooperative game theory abstracts away details about the specific negotiation protocol the agents employ, and only examines the reward that each team can obtain. Indeed, we have proposed two different negotiation environments (Propose-Accept and Team Patches) which are based on the same underlying cooperative game, but which yield two different non-cooperative games. We view our main contribution as showing the relation between multi-agent RL and the Shapley value, which reflects how agents are likely to share the gains in the cooperative game. Allowing agents to interact through a specific negotiation protocol turns the abstract cooperative game into a non-cooperative game. Analyzing the Nash equilibrium for the non-cooperative game is not generally tractable, so we propose applying multi-agent RL. As you point out, there are indeed two "links" - between the cooperative game and the non-cooperative game with a specific negotiation protocol, and between the equilibrium in the non-cooperative game and the behavior of RL agents in this environment. As we discuss in the paper, although multi-agent RL may generally not converge to a Nash equilibrium in any game, our results on Propose-Accept give some indication that at least for some team formation negotiation games, multi-agent RL does a good job in approximating the Nash equilibrium and in approximating the Shapley value. 


- I was not entirely convinced by the experiments. It seems like the RL agents are trained with the Shapley bot, in which case it makes sense that it would learn to exploit any weakness of the Shapley bot. This doesn't mean that it is a generally proficient negotiator. I would have liked to see evaluations where there are a number of different types of agents. Maybe when a random agent is introduced the Shapley bot performs better than the RL agent for example. Perhaps some of the evaluations done in Oliver et al. would make this section better.

>>> The RL agents are trained with one another (in a setting similar to that of the paper ``Markov Games as a Framework for Multi-Agent Reinforcement Learning'', Michael L. Littman 1994). In our experiments comparing them with hand-crafted bots, we first train the RL agent with one another to obtain their policies; following this, we *stop* the learning, and hold their policy fixed when comparing with hand-crafted bots. As our agents are *not* trained against the hand-crafted bots, they do not learn to exploit any weaknesses of the bots.
We have added a clarifying comment regarding this in the end of Section 3.3 (``Learning Agents'', in the botom of page 10). 

Further, we have multiple comparisons, with multiple heuristics (weight proportional and Shapley proportional against RL bots trained with multiple hyperparameter settings), so we believe this gives some indication that the procedure obtains at least a reasonable negotiating agent. 


- It wasn't clear to me why introducing a spatial grid made the environment any more interesting. The experiment where the agent was moved further away seemed obvious that it would cause it to perform worse.

>>> We agree that the results from the experiment where moving an agent away from the patches hinders its performance are not very surprising. However, we feel like this is a good illustration that details about the negotiation environment can have a significant effect on negotiation outcomes. In this case, all the Team Patches variants have the same underlying cooperative game (it's the same weighted voting game with the same board), and as cooperative game theory abstracts away all details apart from the underlying game, it does not capture such effects. 


- I would have liked to see some discussion about the stability of this approach. If I were to implement this myself I would expect it to be difficult for me to get it to work and be stable. On that note, there could have been more details about the training and implementation to make the work more replicable.

>>> We agree that replicability and robustness to choices such as hyperparameter values are important. We provide full details regarding the hyperparameter values and neural network architecture of our agents, and have added a section titled ``Robustness to Agent Architecture and Hyperparameter Choices'' (Section 4.2.1 in page 14), indicating that very similar results are obtained even when making significant perturbations to the hyperparameters and neural architectures (we have not spent significant time in optimizing the architecture or hyperparameters to improve the quality of the resulting agents, as achieving a top negotiation performance is not the focus of this paper; rather, we aim to find a general way of automatically building a reasonable negotiating agent for any negotiation protocol). 


- Additionally here are some minor comments which don't affect my view of the paper:

Page 3 the description of an agent being pivotal is confusing--had to read it a few times before getting it.
>>> Fixed - simplified the definition.

Pg 4 abuse of notation v = … is kind of confusing
>>> Fixed

First sentence of 2.1.2 should say "reached among RL agents"
>>> Fixed

Pg 6 does observation include history or reward?
>>> No, the observation does not include the history or the reward (though the reward is used for the update used to change the policy mappign observations to actions). Some agent architectures are recurrent, and can thus use the history when choosing an action, but we used a simple feed-forward architecture. 

Pg 7 how is viability enforced? How is sum of rewards = r enforced?
>>> The set of actions an agent is allowed to use is restricted to those where these constrains are held (i.e. a policy maps observations to *valid* actions). For SARSA agents, we simply take the action with max Q(s,a) over *valid* actions, and for the Actor-Critic agents we mask out logits on invalid actions. 

Pg 8 why terminate game with prob 1-p?
>>> In order to make sure all games terminate, we must not allow agents to keep negotiating indefinitely. We opted to only allow another negotiation round with probability p (another alternative is a fixed number of rounds, which we examined for computing the Nash equilibrium, as it allows for backwards induction). 

Pg 9 switch between function approximator and network
>>> Fixed (we now explain that we approximation the Q function using a neural network). 

Pg 10 do you ever use k again?
>>> No (so we now removed it). 

Pg 15 section 4.3.1 could be motivated better. Why do we care about this result?
>>> Added a discussion of our motivation. We want to investigate the impact of weight inequality on the agents' negotiation position.

Pg 18 Figure 9 isn't the best graph to prove this point.
>>> Fixed (added contours which better illustrate this). 

Pg 19 should be "negotiate how to split the spoils of their team achievement"
>>> Fixed (thanks for this excellent suggestion of phrasing!)

Pg 19 what are the predictions this method has about the spatial changes?
>>> Fixed (Cooperative game theory abstracts away spatial changes, and only considers the values of coalitions).


Overall, I think it is an important and interesting research direction but I think it could be improved from the above points. I wouldn't be very disappointed if it were published as is.
>>>  Thanks for the comments above. We hope we have addressed your key points (especially your points regarding the relation between the Shapley value, the Nash equilibrium and the behaviour of RL agents and regarding our RL agents not co-learning with the hand-crafted bots / ``overfitting'' to them).


